Emergence of an Ultra-Red Ultra-Massive Galaxy Cluster Core at $z=4$

Recent simulations and observations of massive galaxy cluster evolution predict that the majority of stellar mass build up happens within cluster members by $z=2$, before cluster virialization. Protoclusters rich with dusty, star-forming galaxies (DSFGs) at $z>3$ are the favored candidate progenitors for these massive galaxy clusters at $z\sim0$. We present here the first study analyzing stellar emission along with cold dust and gas continuum emission in a spectroscopically confirmed $z=4.002$ protocluster core rich with DSFGs, the Distant Red Core (DRC). We combine new HST and Spitzer data with existing Gemini, Herschel, and ALMA observations to derive individual galaxy-level properties, and compare them to coeval field and other protocluster galaxies. All of the protocluster members are massive ($>10^{10}$ M$_\odot$), but not significantly more so than their coeval field counterparts. Within uncertainty, all are nearly indistinguishable from galaxies on the star-forming vs. stellar mass main-sequence relationship, and on the star formation efficiency plane. Assuming no future major influx of fresh gas, we estimate that these gaseous DSFGs will deplete their gas reservoirs in $\sim300$ Myr, becoming the massive quiescent ellipticals dominating cluster cores by $z\sim3$. Using various methodologies, we derive a total $z=4$ halo mass of $\sim10^{14}$ M$_\odot$, and estimate that the DRC will evolve to become an ultra-massive cluster core of mass $\gtrsim10^{15}$ M$_\odot$ by $z=0$.

==> lastminutechanges.txt <==
Dear Editor,

Thank you again for the acceptance notification. While waiting for this notification, a couple of typos and a small calculation error was pointed out to us. In the new version, we have updated the text with the correct values and list below the exact text changes. None of these changes impact the scientific results of this work, and thus the abstract, conclusions, and key figures remain unchanged. Note that this same text is included with the publication files as 'lastminutechanges.txt'.

CHANGES TO PUBLICATION:

(a) Added a few more citations to introduction
(b) Added correct error bars on total cluster halo mass predictions in Figure 6.
(c) Corrected range of halo masses in Section 6, 4th paragraph
(d) Fixed some formatting typos throughout the text
